Weight of quadratic forms and graph states

We prove a connection between Schmidt-rank and weight of quadratic forms. This provides a new tool for the classification of graph states based on entanglement. Our main tool arises from a reformulation of previously known results concerning the weight of quadratic forms in terms of graph states properties. As a byproduct, we obtain a straightforward characterization of the weight of functions associated with pivot-minor of bipartite graphs.

==> README.TXT <==
Journal: Physical Review A

Title: Weight of quadratic forms and graph states

Authors: Alessandro Cosentino and Simone Severini

cosenal@gmail.com

2009
----- 

No. of Files: 4
File Names: README.TXT, MS.m, karpinski.m, brank.m
File Types: Octave/MATLAB Functions or Scripts

-----

MS.m depends on karpinski.m and brank.m, so be sure 
that all these programs are in the same folder.

Please also install the Octave package Communications, 
available on Octave-Forge.


-----

MS.m calculates the MS-number of a graph G.

In Octave, if you want to calculate 
the MS-number of a graph whose adjacency matrix is A, 
you can run

> ms = MS(A)

